Robust Hybrid High-Order method on polytopal meshes with small faces

We design a Hybrid High-Order (HHO) scheme for the Poisson problem that is fully robust on polytopal meshes in the presence of small edges/faces. We state general assumptions on the stabilisation terms involved in the scheme, under which optimal error estimates (in discrete and continuous energy norms, as well as $L^2$-norm) are established with multiplicative constants that do not depend on the maximum number of faces in each element, or the relative size between an element and its faces. We illustrate the error estimates through numerical simulations in 2D and 3D on meshes designed by agglomeration techniques (such meshes naturally have elements with a very large numbers of faces, and very small faces).

==> data/3DtestD_ht_ori_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces FacesPerCell
0.866025 0.35139 0.624321 0.459313 0.302235 1.22474 20 8 12 6
0.935414 0.268838 0.602765 0.526953 0.333544 2.13294 106 18 88 15.1111
0.892679 0.236491 0.532189 0.507915 0.400965 3.64055 681 41 640 40.5854
0.947859 0.260684 0.603315 0.586792 0.639944 7.81139 6253 95 6158 145.811
1.06158 0.329071 0.641519 0.640242 0.756979 14.7455 50517 214 50303 498.832


==> data/3d_bdry_hf_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 0.402008 0.626766 0.245054 0.278057 2.12132 14 2 4
1.1726 0.333414 0.470634 0.21696 0.392044 2.64259 236 11 75
0.892679 0.212622 0.278361 0.152157 0.254039 3.64055 1961 41 640
0.579601 0.0983666 0.125655 0.0711723 0.119325 4.66251 15170 170 5000
0.448522 0.0463714 0.0581412 0.0331912 0.0615387 5.97655 113041 706 37445


==> data/3d_bdry_ht_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 0.382331 0.618156 0.256819 0.232734 2.12132 14 2 4
1.1726 0.301139 0.484407 0.27987 0.413602 2.64259 236 11 75
0.892679 0.183693 0.285886 0.259396 0.301957 3.64055 1961 41 640
0.579601 0.0861416 0.129017 0.125145 0.158114 4.66251 15170 170 5000
0.448522 0.0428718 0.0592285 0.0640179 0.0790933 5.97655 113041 706 37445


==> data/3d_grad_hf_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 1.77888 0.886995 1.58225 1.91895 2.12132 6 2 4
1.1726 0.491727 0.673557 0.833182 0.707104 2.64259 86 11 75
0.892679 0.195683 0.517824 0.653209 0.436521 3.64055 681 41 640
0.579601 0.0926401 0.354904 0.444421 0.2882 4.66251 5170 170 5000
0.448522 0.056351 0.232861 0.30542 0.213582 5.97655 38151 706 37445


==> data/3d_grad_hf_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 0.327173 0.602101 0.308883 0.348938 2.12132 20 2 4
1.1726 0.153202 0.376483 0.326217 0.518723 2.64259 269 11 75
0.892679 0.0498254 0.183596 0.188668 0.289346 3.64055 2084 41 640
0.579601 0.0126156 0.074817 0.0792324 0.132454 4.66251 15680 170 5000
0.448522 0.00368608 0.0330814 0.0346714 0.0688493 5.97655 115159 706 37445


==> data/3d_grad_ht_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 4.09532 0.887915 3.23637 3.56854 2.12132 6 2 4
1.1726 1.53896 0.672949 1.98175 1.37969 2.64259 86 11 75
0.892679 0.788754 0.515143 1.80596 0.921323 3.64055 681 41 640
0.579601 0.403112 0.366065 1.19803 0.640908 4.66251 5170 170 5000
0.448522 0.191201 0.246136 0.727168 0.443947 5.97655 38151 706 37445


==> data/3d_grad_ht_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 0.317593 0.600498 0.3243 0.342714 2.12132 20 2 4
1.1726 0.221691 0.443186 0.462777 0.587735 2.64259 269 11 75
0.892679 0.0885117 0.218734 0.303312 0.356771 3.64055 2084 41 640
0.579601 0.0250339 0.0884308 0.135161 0.174833 4.66251 15680 170 5000
0.448522 0.00724458 0.0383722 0.0651726 0.0866459 5.97655 115159 706 37445


==> data/3d_ori_hf_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 1.77888 0.886995 1.58225 1.91895 2.12132 6 2 4
1.1726 0.491727 0.673557 0.833182 0.707104 2.64259 86 11 75
0.892679 0.195683 0.517824 0.653209 0.436521 3.64055 681 41 640
0.579601 0.0926401 0.354904 0.444421 0.2882 4.66251 5170 170 5000
0.448522 0.056351 0.232861 0.30542 0.213582 5.97655 38151 706 37445


==> data/3d_ori_hf_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 0.337602 0.603061 0.295188 0.413099 2.12132 20 2 4
1.1726 0.143211 0.346211 0.286724 0.342976 2.64259 269 11 75
0.892679 0.053319 0.173333 0.180396 0.155516 3.64055 2084 41 640
0.579601 0.0140324 0.071909 0.0788213 0.0597451 4.66251 15680 170 5000
0.448522 0.00462666 0.0314797 0.0392758 0.0254247 5.97655 115159 706 37445


==> data/3d_ori_ht_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 4.09532 0.887915 3.23637 3.56854 2.12132 6 2 4
1.1726 1.53896 0.672949 1.98175 1.37969 2.64259 86 11 75
0.892679 0.788754 0.515143 1.80596 0.921323 3.64055 681 41 640
0.579601 0.403112 0.366065 1.19803 0.640908 4.66251 5170 170 5000
0.448522 0.191201 0.246136 0.727168 0.443947 5.97655 38151 706 37445


==> data/3d_ori_ht_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.5 0.325521 0.599578 0.308367 0.651417 2.12132 20 2 4
1.1726 0.153236 0.364919 0.336582 0.62241 2.64259 269 11 75
0.892679 0.068935 0.186575 0.245886 0.353694 3.64055 2084 41 640
0.579601 0.0207607 0.0780312 0.118558 0.163928 4.66251 15680 170 5000
0.448522 0.00707389 0.0338574 0.0640592 0.0769943 5.97655 115159 706 37445


==> data/3d_test2_grad_ht_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.22474 2.66955 0.758181 2.36713 2.21854 1.73205 12 4 8
1.06066 1.27372 0.625329 1.65423 1.23866 2.56832 89 12 77
1.13192 1.20945 0.657519 1.98853 1.1766 4.65637 513 20 493
0.9375 0.769304 0.50324 1.84769 0.917962 7.4702 3552 48 3504
0.86207 0.697701 0.492066 1.84074 0.867604 12.5009 24795 103 24692


==> data/3d_test2_grad_ht_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.22474 0.300733 0.572939 0.402686 0.5318 1.73205 40 4 8
1.06066 0.193055 0.417692 0.432904 0.549501 2.56832 279 12 77
1.13192 0.172152 0.361805 0.485344 0.544482 4.65637 1559 20 493
0.9375 0.115818 0.231702 0.363832 0.384663 7.4702 10704 48 3504


==> data/3d_test2_ori_6ht_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.22474 0.507193 0.772394 0.553446 0.389936 1.73205 12 4 8
1.06066 0.362867 0.655685 0.451083 0.496358 2.56832 89 12 77
1.13192 0.374156 0.695361 0.513955 0.61583 4.65637 513 20 493
0.9375 0.24002 0.525225 0.510898 0.468218 7.4702 3552 48 3504
0.86207 0.212833 0.500076 0.547372 0.52403 12.5009 24795 103 24692


==> data/3d_test2_ori_hf_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.22474 1.46822 0.759744 1.42797 1.50867 1.73205 12 4 8
1.06066 0.45083 0.632318 0.765682 0.706815 2.56832 89 12 77
1.13192 0.343626 0.686627 0.566012 0.624197 4.65637 513 20 493
0.9375 0.286043 0.538284 0.454246 0.497232 7.4702 3552 48 3504
0.86207 0.383722 0.56205 0.392519 0.65052 12.5009 24795 103 24692


==> data/3d_test2_ori_ht_k0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.22474 2.66955 0.758181 2.36713 2.21854 1.73205 12 4 8
1.06066 1.27372 0.625329 1.65423 1.23866 2.56832 89 12 77
1.13192 1.20945 0.657519 1.98853 1.1766 4.65637 513 20 493
0.9375 0.769304 0.50324 1.84769 0.917962 7.4702 3552 48 3504
0.86207 0.697701 0.492066 1.84074 0.867604 12.5009 24795 103 24692


==> data/3d_test2_ori_ht_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces
1.22474 0.271173 0.535224 0.358459 0.755275 1.73205 40 4 8
1.06066 0.135626 0.340454 0.322105 0.628052 2.56832 279 12 77
1.13192 0.13405 0.296111 0.333367 0.526627 4.65637 1559 20 493
0.9375 0.0960226 0.20412 0.318949 0.380935 7.4702 10704 48 3504


==> data/diffusion_gradktf_k0.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 1.22817 1.10823 0.331212 3.07519 0.466418 0.935266 1.25991
0.395285 0.602593 0.572765 0.27272 1.55342 0.222121 0.680982 0.565513
0.279508 0.28313 0.270664 0.182239 1.19236 0.116664 0.457241 0.316245
0.204729 0.115403 0.111646 0.117443 0.826822 0.0663833 0.299809 0.139852
0.160869 0.0672901 0.0652544 0.0885576 0.830353 0.0464905 0.226939 0.100837
0.102757 0.0322355 0.0313548 0.058527 0.569595 0.0282863 0.157423 0.0473816
0.0720277 0.0177756 0.0174412 0.0403086 0.556443 0.0205322 0.113369 0.0312002


==> data/diffusion_gradktf_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.111197 150.969 0.0872008 609.569 0.0421997 5.94355 0.1591
0.395285 0.0373922 60.2249 0.0444725 286.002 0.0201451 3.06459 0.0598305
0.279508 0.011033 22.574 0.0179478 140.003 0.00952751 1.58448 0.0206419
0.204729 0.00403949 8.00652 0.00877267 65.3857 0.00557454 0.764506 0.00766714
0.160869 0.00196444 3.39787 0.00411744 36.1374 0.00261921 0.428372 0.00304959
0.102757 0.000561788 0.862355 0.0018862 14.236 0.00120907 0.178511 0.00122061
0.0720277 0.000174371 0.302477 0.000863052 6.89616 0.000568078 0.0884309 0.000872564


==> data/diffusion_gradktf_k2.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0324668 1.36493 0.0259766 8.34317 0.0103536 0.168235 0.0600069
0.395285 0.0125893 0.506585 0.0145426 4.36068 0.00829658 0.0693318 0.0212329
0.279508 0.00306094 0.0678011 0.00307948 0.842853 0.00226721 0.0169992 0.00563474
0.204729 0.000809211 0.0331141 0.00156916 0.508444 0.00100149 0.00905641 0.00141203
0.160869 0.00019135 0.00510189 0.000375985 0.122156 0.000330972 0.0024108 0.000341526
0.102757 4.45865e-05 0.00116095 0.000116287 0.0360485 9.47904e-05 0.000735891 8.37688e-05
0.0720277 9.83907e-06 0.000317016 3.69029e-05 0.014563 3.20493e-05 0.000269856 2.50433e-05


==> data/diffusion_gradktf_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.00153943 0.00433678 0.00145978 0.0469334 0.000475113 0.00426175 0.00461863
0.395285 0.000315657 0.00165862 0.000467425 0.0261603 0.00018023 0.00132723 0.000818424
0.279508 6.38947e-05 0.000236055 8.73933e-05 0.0048412 4.48002e-05 0.000303395 0.000151777
0.204729 1.50707e-05 0.000277948 4.15525e-05 0.0051643 1.99109e-05 0.000143765 3.59501e-05
0.160869 3.62285e-06 2.10567e-05 7.39832e-06 0.00069236 6.09953e-06 2.95263e-05 6.72467e-06
0.102757 2.75062e-07 1.56767e-06 1.1528e-06 8.78318e-05 6.9018e-07 4.42299e-06 5.6222e-07
0.0720277 4.38302e-08 2.39553e-07 2.46036e-07 1.82891e-05 1.64271e-07 9.5742e-07 1.00255e-07


==> data/diffusion_gradmax_k0.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.478937 0.44715 0.330653 0.959533 0.130699 0.633781 0.446474
0.395285 0.344188 0.313903 0.263451 0.818137 0.0979555 0.504394 0.338136
0.279508 0.13895 0.13104 0.181212 0.428505 0.0583031 0.329919 0.132088
0.204729 0.0544577 0.0516118 0.114061 0.253069 0.0328181 0.219137 0.0510036
0.160869 0.0313176 0.0301054 0.0859767 0.17943 0.0236565 0.1662 0.0298801
0.102757 0.0148918 0.0144154 0.057407 0.12207 0.0148652 0.116169 0.014197
0.0720277 0.00787657 0.00765898 0.0398537 0.0862027 0.0104275 0.0839271 0.00762052


==> data/diffusion_gradmax_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0775169 0.0707391 0.0826756 0.240941 0.0278428 0.143606 0.0979862
0.395285 0.0234487 0.0238706 0.0408385 0.112771 0.0119447 0.0765295 0.0314051
0.279508 0.00680595 0.00655496 0.0173385 0.0392605 0.00496748 0.0353418 0.00969874
0.204729 0.00225249 0.0023696 0.00858312 0.0171785 0.00232215 0.0164482 0.00285754
0.160869 0.00117004 0.00118233 0.00406395 0.0107095 0.00125534 0.00889361 0.00136582
0.102757 0.000313635 0.000319094 0.00186746 0.00422964 0.000561851 0.00408473 0.000383102
0.0720277 0.000111043 0.000112247 0.000861037 0.00192914 0.000261548 0.00194027 0.00012889


==> data/diffusion_gradmax_k2.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.00973659 0.00874614 0.0127307 0.0456178 0.00296041 0.0193584 0.0147105
0.395285 0.0020628 0.00192164 0.00447728 0.0159406 0.00116046 0.00725815 0.00307257
0.279508 0.000483085 0.00046234 0.00141335 0.00434796 0.000389145 0.00243679 0.000691622
0.204729 9.49526e-05 9.20916e-05 0.000409609 0.00118721 0.000116524 0.000790653 0.000132086
0.160869 3.22817e-05 3.1106e-05 0.000140109 0.000513865 4.37346e-05 0.000274257 3.90533e-05
0.102757 6.42004e-06 6.30563e-06 4.32867e-05 0.000146126 1.28765e-05 8.48875e-05 7.7477e-06
0.0720277 1.65418e-06 1.61514e-06 1.43195e-05 5.16456e-05 4.46847e-06 2.9034e-05 1.96165e-06


==> data/diffusion_gradmax_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.000653781 0.000535587 0.00124245 0.00381793 0.000267242 0.00170625 0.000878083
0.395285 0.000160435 0.000148779 0.000331346 0.00160302 7.34184e-05 0.000520468 0.000212368
0.279508 2.50985e-05 2.33373e-05 6.53946e-05 0.00029884 1.34806e-05 0.000106476 3.20387e-05
0.204729 3.53404e-06 3.23091e-06 1.87315e-05 5.69208e-05 4.4244e-06 3.08483e-05 5.09236e-06
0.160869 1.02982e-06 9.93401e-07 4.04374e-06 2.21343e-05 1.06377e-06 7.48831e-06 1.16589e-06
0.102757 1.13597e-07 1.09687e-07 8.25251e-07 3.65878e-06 2.11696e-07 1.61458e-06 1.40024e-07
0.0720277 1.86387e-08 1.80624e-08 1.82784e-07 8.45441e-07 4.59337e-08 3.55123e-07 2.15784e-08


==> data/diffusion_gradmin_k0.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 3418.65 3560.93 0.510858 6178.27 688.792 59.7882 1730.13
0.395285 2101.91 2149.73 0.420291 4453.86 489.304 45.9257 1419.45
0.279508 1041.24 1048.19 0.313784 3109.75 306.224 31.431 751.966
0.204729 499.572 500.388 0.235559 2116.45 166.076 21.5732 383.576
0.160869 286.554 286.402 0.221662 1476.62 116.102 16.126 239.333
0.102757 152.72 152.527 0.173714 1039.97 75.3683 11.4912 132.481
0.0720277 81.0568 80.9509 0.151937 729.071 52.3412 8.24778 72.2897


==> data/diffusion_gradmin_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 136.136 279.204 0.219399 1068.02 45.0229 10.3472 237.886
0.395285 54.5995 139.935 0.150985 656.814 26.1797 7.03148 133.245
0.279508 17.1474 40.3295 0.112405 259.266 13.6965 3.07743 43.9958
0.204729 6.36077 15.6504 0.0323069 124.783 7.7624 1.57043 15.9033
0.102757 0.71566 1.69467 0.0104847 26.4041 2.0444 0.395909 1.9486
0.0720277 0.226157 0.564899 0.00467503 11.9973 1.02837 0.191412 0.625445


==> data/diffusion_gradmin_k2.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 7.96575 22.1659 0.0513513 134.667 2.95413 1.62238 47.8861
0.395285 2.20871 5.92534 0.011917 43.411 1.53247 0.542416 9.13689
0.279508 0.757823 1.4919 0.00783086 14.7261 0.716667 0.192422 2.74292
0.204729 0.189124 0.347355 0.00290714 4.6384 0.265186 0.0641351 0.642155
0.160869 0.2486 0.325327 0.00402174 8.42406 0.766857 0.15804 1.45049
0.102757 0.008963 0.0166621 0.000262283 0.445967 0.0305349 0.00688384 0.032985
0.0720277 0.00225708 0.00405653 7.79188e-05 0.147932 0.0112465 0.00244682 0.00829475


==> data/diffusion_gradmin_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.422832 1.01975 0.00661234 9.37287 0.20735 0.118452 2.81662
0.395285 0.0907865 0.209576 0.00178909 2.3136 0.0619584 0.030144 0.462476
0.279508 0.0178366 0.0346564 0.000949415 0.529645 0.0194936 0.00746913 0.10486
0.204729 0.00491851 0.00883448 9.5864e-05 0.162719 0.00766481 0.00231325 0.0224096
0.160869 0.000931964 0.00161495 2.98575e-05 0.0397868 0.00238726 0.000605314 0.00455203


==> data/diffusion_ori_k0.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 1.22817 1.10823 0.331212 3.07519 0.466418 0.935266 1.25991
0.395285 0.602593 0.572765 0.27272 1.55342 0.222121 0.680982 0.565513
0.279508 0.28313 0.270664 0.182239 1.19236 0.116664 0.457241 0.316245
0.204729 0.115403 0.111646 0.117443 0.826822 0.0663833 0.299809 0.139852
0.160869 0.0672901 0.0652544 0.0885576 0.830353 0.0464905 0.226939 0.100837
0.102757 0.0322355 0.0313548 0.058527 0.569595 0.0282863 0.157423 0.0473816
0.0720277 0.0177756 0.0174412 0.0403086 0.556443 0.0205322 0.113369 0.0312002


==> data/diffusion_ori_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.113007 0.12255 0.0822723 0.510942 0.0496447 0.209809 0.181386
0.395285 0.0563412 0.0580192 0.0413218 0.322076 0.0358336 0.112826 0.0883817
0.279508 0.0168886 0.0140775 0.0174283 0.116358 0.016441 0.0520349 0.0282877
0.204729 0.0056205 0.00500455 0.00850275 0.0555995 0.00880322 0.0250186 0.0104712
0.160869 0.00249866 0.00215232 0.00392207 0.0293494 0.0050543 0.0120004 0.00433068
0.102757 0.000705035 0.000631376 0.00183841 0.0115375 0.00204109 0.0056973 0.00129017
0.0720277 0.000172254 0.000180648 0.000838131 0.00456289 0.000688627 0.00263952 0.000335424


==> data/diffusion_ori_k2.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0161718 0.0215499 0.012782 0.126971 0.00692037 0.0382899 0.0310502
0.395285 0.00859545 0.00632801 0.00485013 0.0593234 0.00700721 0.0146464 0.0160199
0.279508 0.0012351 0.00135567 0.00141571 0.0152916 0.00152167 0.00459628 0.00210901
0.204729 0.000397901 0.000284635 0.000400862 0.00474872 0.000746454 0.00141156 0.00070393
0.160869 9.62634e-05 8.07255e-05 0.00013695 0.00157342 0.00022593 0.000475681 0.000149008
0.102757 1.84936e-05 1.72992e-05 4.20837e-05 0.000484719 5.79952e-05 0.000146243 3.21072e-05
0.0720277 3.92155e-06 3.97776e-06 1.40705e-05 0.000152106 1.594e-05 4.96229e-05 6.98668e-06


==> data/diffusion_ori_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0016915 0.0020522 0.00135411 0.0176334 0.000788578 0.00439358 0.00404281
0.395285 0.000627674 0.000548256 0.000360765 0.00625527 0.00042318 0.00114645 0.00118464
0.279508 0.000101317 8.30193e-05 7.35367e-05 0.00119272 0.000102892 0.000241683 0.000168714
0.204729 1.3874e-05 1.36157e-05 1.90827e-05 0.000296461 2.4895e-05 7.04475e-05 2.56907e-05
0.160869 3.88468e-06 3.09388e-06 4.01726e-06 7.45875e-05 9.01003e-06 1.51142e-05 6.05967e-06
0.102757 4.26359e-07 3.35173e-07 8.02277e-07 1.33868e-05 1.6136e-06 3.1544e-06 7.60558e-07
0.0720277 5.00311e-08 4.87507e-08 1.81196e-07 2.78465e-06 2.41712e-07 6.87352e-07 9.09058e-08


==> data/l2test_ori_hf.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0162027 0.0297274 0.0765614 0.128957 0.0981288 0.0993306 0.0224258
0.395285 0.0060137 0.0086923 0.0367914 0.0438013 0.0478778 0.0453582 0.00657577
0.279508 0.00159566 0.0016799 0.0159644 0.0125484 0.0194213 0.015878 0.00150464
0.204729 0.000626608 0.0003398 0.00814217 0.00369561 0.00961195 0.00621663 0.000405945
0.160869 0.000195727 6.82823e-05 0.00375682 0.00106137 0.00408607 0.00252691 0.000109442
0.102757 6.17475e-05 1.71722e-05 0.00180033 0.00035542 0.0017984 0.00126011 3.69814e-05


==> data/l2test_ori_ht.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0191579 0.0661142 0.0804044 0.282281 0.117819 0.151537 0.0424459
0.395285 0.00814222 0.0288277 0.0409211 0.139105 0.0687108 0.0865827 0.0168064
0.279508 0.00243245 0.00854296 0.0175487 0.0593397 0.0333607 0.0395826 0.00596339
0.204729 0.00106345 0.00306232 0.00897342 0.0275715 0.0203355 0.0199383 0.00257193
0.160869 0.000327228 0.000968504 0.00406297 0.0119589 0.00894519 0.00958854 0.000779645
0.102757 0.000105519 0.000299629 0.00190815 0.00533009 0.00447983 0.00461276 0.00028182


==> data/l2test_vol_hf.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0168154 1.14629 0.0797063 4.84338 0.108672 0.586173 0.0279337
0.395285 0.00564735 0.458323 0.0393183 2.30371 0.0480073 0.322888 0.00842923
0.279508 0.00146751 0.136525 0.0165627 0.982127 0.0187858 0.144567 0.0018691
0.204729 0.000553507 0.046254 0.00848741 0.441988 0.00898847 0.0689461 0.000531349
0.160869 0.000175349 0.0161693 0.00395311 0.206477 0.00368203 0.0346799 0.000165078
0.102757 5.71972e-05 0.00502595 0.00186408 0.0935143 0.00165798 0.0161173 4.96188e-05


==> data/l2test_vol_ht.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0216496 1.14741 0.0861256 4.85322 0.138635 0.589883 0.0529279
0.395285 0.00867594 0.459656 0.0464251 2.31111 0.0748981 0.325503 0.0202337
0.279508 0.00239735 0.136889 0.018975 0.984936 0.0342956 0.146109 0.00683869
0.204729 0.000899153 0.0464609 0.00971813 0.443246 0.0188105 0.0698137 0.00243473
0.160869 0.000307499 0.0162576 0.00455539 0.207289 0.00906512 0.0351049 0.000839242
0.102757 9.54797e-05 0.00505085 0.0020758 0.0938072 0.00428316 0.0163505 0.000290475


==> data/ltest0.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.0867344 0.124948 0.141415 0.138019 1.41421 64 16 24 4
0.515388 0.059391 0.103875 0.107289 0.106332 2.94505 146 20 63 7.9
0.615554 0.0780491 0.114594 0.127618 0.129689 5.62915 327 23 152 16
0.447432 0.0597608 0.0927818 0.109497 0.0922017 11.1327 718 24 347 34.25
0.690689 0.0977163 0.155915 0.17876 0.157769 29.0375 1273 15 629 100.933
0.538156 0.0808714 0.134084 0.171551 0.204456 52.5645 2759 17 1371 191.412
0.478687 0.0917133 0.12398 0.145229 0.127026 95.967 7174 20 3577 408.9
0.435376 0.0715795 0.107072 0.142349 0.135787 184.131 16738 22 8358 852.909


==> data/ltest1.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.0203106 0.0820254 0.145514 0.151817 1.41421 96 16 24 4
0.515388 0.0152973 0.0777625 0.11184 0.11254 2.94505 186 20 63 7.9
0.615554 0.0214458 0.0800677 0.138932 0.145855 5.62915 373 23 152 16
0.447432 0.0145776 0.0639492 0.113161 0.106624 11.1327 766 24 347 34.25
0.690689 0.0335554 0.119353 0.203371 0.207663 29.0375 1303 15 629 100.933
0.538156 0.0355902 0.0955477 0.177349 0.215026 52.5645 2793 17 1371 191.412
0.478687 0.0202223 0.0774026 0.159034 0.159747 95.967 7214 20 3577 408.9
0.435376 0.0211232 0.0685995 0.143587 0.139153 184.131 16782 22 8358 852.909


==> data/ltest2.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.0208171 0.0791026 0.140036 0.145415 1.41421 144 16 24 4
0.515388 0.0166722 0.0768123 0.111634 0.110485 2.94505 246 20 63 7.9
0.615554 0.0226738 0.0795726 0.141228 0.144837 5.62915 442 23 152 16
0.447432 0.0154608 0.0628779 0.11439 0.104274 11.1327 838 24 347 34.25
0.690689 0.0371521 0.116694 0.205756 0.202732 29.0375 1348 15 629 100.933
0.538156 0.0382652 0.0942806 0.178321 0.214682 52.5645 2844 17 1371 191.412
0.478687 0.0215848 0.0761195 0.159573 0.155484 95.967 7274 20 3577 408.9
0.435376 0.0225196 0.0671303 0.144304 0.134853 184.131 16848 22 8358 852.909


==> data/ltest3.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.020815 0.0791049 0.157532 0.145419 1.41421 208 16 24 4
0.515388 0.0166722 0.0768123 0.134538 0.110485 2.94505 326 20 63 7.9
0.615554 0.0226738 0.0795726 0.157793 0.144837 5.62915 534 23 152 16
0.447432 0.0154608 0.0628779 0.1285 0.104274 11.1327 934 24 347 34.25
0.690689 0.0371521 0.116694 0.235491 0.202732 29.0375 1408 15 629 100.933
0.538156 0.0382652 0.0942806 0.197702 0.214682 52.5645 2912 17 1371 191.412
0.478687 0.0215848 0.0761195 0.181691 0.155484 95.967 7354 20 3577 408.9
0.435376 0.0225196 0.0671303 0.158477 0.134853 184.131 16936 22 8358 852.909


==> data/ltest4.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.0208151 0.0791049 0.157746 0.145419 1.41421 288 16 24 4
0.515388 0.0166722 0.0768123 0.135392 0.110485 2.94505 426 20 63 7.9
0.615554 0.0226738 0.0795726 0.159802 0.144837 5.62915 649 23 152 16
0.447432 0.0154608 0.0628779 0.129374 0.104274 11.1327 1054 24 347 34.25
0.690689 0.0371521 0.116694 0.239153 0.202732 29.0375 1483 15 629 100.933
0.538156 0.0382652 0.0942806 0.198856 0.214682 52.5645 2997 17 1371 191.412
0.478687 0.0215848 0.0761195 0.183247 0.155484 95.967 7454 20 3577 408.9
0.435376 0.0225196 0.0671303 0.159737 0.134853 184.131 17046 22 8358 852.909


==> data/mesh1_sTbdry_diff_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.160567 0.142454 0.477949 0.203921 2.06799 91 17 37 1 0
0.395285 0.0742451 0.0810712 0.207559 0.104918 2.79052 293 39 127 1 0
0.279508 0.0343247 0.0353701 0.130584 0.0541663 3.71467 829 79 375 1 0
0.204729 0.0161077 0.018203 0.0564078 0.0259107 4.97514 2518 174 1172 1 0
0.160869 0.00987827 0.0106118 0.0331198 0.0150294 6.76308 7629 375 3627 1 0
0.102757 0.00357209 0.00422958 0.0147579 0.00654006 9.32153 23127 783 11172 1 0
0.0720277 0.00178413 0.00214247 0.00768373 0.00330166 12.8226 70090 1648 34221 1 0


==> data/mesh1_sTbdry_diff_k3.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.00294516 0.00237814 0.00577843 0.00359451 2.06799 250 17 37 3 2
0.395285 0.000472004 0.000612257 0.00172666 0.000840627 2.79052 742 39 127 3 2
0.279508 0.000104328 0.000115036 0.00038848 0.000196018 3.71467 1974 79 375 3 2
0.204729 1.95352e-05 3.31121e-05 0.000114124 5.36739e-05 4.97514 5732 174 1172 3 2
0.160869 5.04174e-06 7.62591e-06 3.46334e-05 1.3734e-05 6.76308 16758 375 3627 3 2
0.102757 7.89198e-07 1.70046e-06 7.20321e-06 3.04926e-06 9.32153 49386 783 11172 3 2
0.0720277 1.49343e-07 3.63124e-07 1.582e-06 6.75819e-07 12.8226 146772 1648 34221 3 2


==> data/mesh1_sTbdry_id_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.0935173 0.132072 0.131507 0.133466 2.06799 91 17 37 1 0
0.395285 0.0569434 0.075186 0.0643236 0.0787635 2.79052 293 39 127 1 0
0.279508 0.0253145 0.0327482 0.0330993 0.0360148 3.71467 829 79 375 1 0
0.204729 0.0120729 0.0160196 0.0170132 0.0180017 4.97514 2518 174 1172 1 0
0.160869 0.0063575 0.00811222 0.00812908 0.00935733 6.76308 7629 375 3627 1 0
0.102757 0.00295106 0.00373332 0.00401752 0.00452328 9.32153 23127 783 11172 1 0
0.0720277 0.0014314 0.00178444 0.00197475 0.00219339 12.8226 70090 1648 34221 1 0


==> data/mesh1_sTbdry_id_k3.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.000313334 0.00170072 0.00156564 0.00167012 2.06799 250 17 37 3 2
0.395285 6.12473e-05 0.000435837 0.000454733 0.000451855 2.79052 742 39 127 3 2
0.279508 8.32688e-06 8.56306e-05 9.59798e-05 9.57684e-05 3.71467 1974 79 375 3 2
0.204729 2.0154e-06 2.5969e-05 3.51368e-05 3.13848e-05 4.97514 5732 174 1172 3 2
0.160869 3.36772e-07 5.41461e-06 8.61774e-06 7.38582e-06 6.76308 16758 375 3627 3 2
0.102757 4.62507e-08 1.14212e-06 1.62596e-06 1.67643e-06 9.32153 49386 783 11172 3 2
0.0720277 6.9747e-09 2.4832e-07 3.94814e-07 3.83672e-07 12.8226 146772 1648 34221 3 2


==> data/mesh1_sTgrad_diff_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 15.0175 0.206632 50.9537 2.81126 2.06799 125 17 37 1 1
0.395285 4.66617 0.144628 21.4407 1.62294 2.79052 371 39 127 1 1
0.279508 1.75052 0.0809356 14.2622 0.860361 3.71467 987 79 375 1 1
0.204729 0.629676 0.027456 7.76827 0.434881 4.97514 2866 174 1172 1 1
0.160869 0.226535 0.0165812 4.29033 0.235014 6.76308 8379 375 3627 1 1
0.102757 0.0707931 0.00668141 2.05029 0.111354 9.32153 24693 783 11172 1 1
0.0720277 0.0223108 0.00248818 1.03049 0.0541723 12.8226 73386 1648 34221 1 1


==> data/mesh1_sTgrad_diff_k3.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.0255854 0.00465754 0.156537 0.0166383 2.06799 318 17 37 3 3
0.395285 0.00442037 0.000868919 0.0302252 0.00404101 2.79052 898 39 127 3 3
0.279508 0.00126573 0.000171305 0.013733 0.00131732 3.71467 2290 79 375 3 3
0.204729 0.00032456 4.82534e-05 0.00543128 0.000433286 4.97514 6428 174 1172 3 3
0.160869 5.2026e-05 1.0531e-05 0.00129474 0.000107567 6.76308 18258 375 3627 3 3
0.102757 8.48711e-06 2.40257e-06 0.000313034 2.61532e-05 9.32153 52518 783 11172 3 3
0.0720277 1.31742e-06 4.61653e-07 7.18739e-05 5.92293e-06 12.8226 153364 1648 34221 3 3


==> data/mesh1_sTgrad_glo_diff_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 15.0175 22.8863 0.206632 87.0336 50.9537 2.81126 23.6924
0.395285 4.66617 8.33487 0.144628 45.4497 21.4407 1.62294 11.2073
0.279508 1.75052 3.16708 0.0809356 21.7399 14.2622 0.860361 4.47111
0.204729 0.629676 1.1577 0.027456 10.2065 7.76827 0.434881 1.58858
0.160869 0.226535 0.467954 0.0165812 5.30286 4.29033 0.235014 0.567072
0.102757 0.0707931 0.12434 0.00668141 2.11696 2.05029 0.111354 0.194926
0.0720277 0.0223108 0.0418651 0.00248818 0.96518 1.03049 0.0541723 0.0625569


==> data/mesh1_sTgrad_glo_diff_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0255854 0.0294124 0.00465754 0.362912 0.156537 0.0166383 0.150529
0.395285 0.00442037 0.00550373 0.000868919 0.0895707 0.0302252 0.00404101 0.0274036
0.279508 0.00126573 0.00160135 0.000171305 0.0284405 0.013733 0.00131732 0.00698344
0.204729 0.00032456 0.00043886 4.82534e-05 0.00911655 0.00543128 0.000433286 0.00159806
0.160869 5.2026e-05 7.5203e-05 1.0531e-05 0.00223915 0.00129474 0.000107567 0.000266553
0.102757 8.48711e-06 1.24309e-05 2.40257e-06 0.000496147 0.000313034 2.61532e-05 4.56211e-05
0.0720277 1.31742e-06 1.97324e-06 4.61653e-07 0.000104551 7.18739e-05 5.92293e-06 7.09994e-06


==> data/mesh1_sTgrad_id_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.0216496 0.0861256 0.138635 0.133442 2.06799 125 17 37 1 1
0.395285 0.00867594 0.0464251 0.0748981 0.082072 2.79052 371 39 127 1 1
0.279508 0.00239735 0.018975 0.0342956 0.0361953 3.71467 987 79 375 1 1
0.204729 0.000899153 0.00971813 0.0188105 0.018271 4.97514 2866 174 1172 1 1
0.160869 0.000307499 0.00455539 0.00906512 0.00961927 6.76308 8379 375 3627 1 1
0.102757 9.54797e-05 0.0020758 0.00428316 0.0045542 9.32153 24693 783 11172 1 1
0.0720277 3.10995e-05 0.000968169 0.00205963 0.00220734 12.8226 73386 1648 34221 1 1


==> data/mesh1_sTgrad_id_k3.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.000177413 0.00132117 0.00108402 0.00135433 2.06799 318 17 37 3 3
0.395285 3.32962e-05 0.000329383 0.000325685 0.000355793 2.79052 898 39 127 3 3
0.279508 4.84325e-06 6.72242e-05 7.20566e-05 8.10108e-05 3.71467 2290 79 375 3 3
0.204729 1.13722e-06 1.97969e-05 2.45415e-05 2.44022e-05 4.97514 6428 174 1172 3 3
0.160869 1.8504e-07 4.37827e-06 6.15884e-06 6.05178e-06 6.76308 18258 375 3627 3 3
0.102757 2.30954e-08 9.10323e-07 1.1696e-06 1.37213e-06 9.32153 52518 783 11172 3 3
0.0720277 3.77545e-09 2.01231e-07 2.79943e-07 3.21137e-07 12.8226 153364 1648 34221 3 3


==> data/mesh1_sTgrad_loc_alt_diff_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.108164 0.097115 0.0870346 0.362404 0.41567 0.176421 0.155236
0.395285 0.034914 0.0341909 0.0445835 0.18243 0.195152 0.0918131 0.0567262
0.279508 0.0106209 0.00990709 0.0179279 0.0725963 0.0927457 0.0440376 0.0199752
0.204729 0.00387217 0.0040186 0.00877115 0.0377148 0.0542152 0.0216893 0.00737075
0.160869 0.00178005 0.00178023 0.00411075 0.019623 0.0253708 0.0110959 0.00279716
0.102757 0.000505968 0.000507951 0.00188698 0.00885002 0.0116192 0.00523703 0.00103605
0.0720277 0.000154314 0.000156414 0.000863827 0.00411975 0.00536803 0.00247782 0.000402101


==> data/mesh1_sTgrad_loc_diff_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.108164 15.1227 0.0870346 61.0436 0.41567 1.88684 0.155236
0.395285 0.034914 6.03463 0.0445835 28.6489 0.195152 0.972948 0.0567262
0.279508 0.0106209 2.26056 0.0179279 14.0192 0.0927457 0.502762 0.0199752
0.204729 0.00387217 0.802545 0.00877115 6.55044 0.0542152 0.242607 0.00737075
0.160869 0.00178005 0.340333 0.00411075 3.61943 0.0253708 0.135862 0.00279716
0.102757 0.000505968 0.0863997 0.00188698 1.42575 0.0116192 0.0566636 0.00103605
0.0720277 0.000154314 0.0302998 0.000863827 0.690587 0.00536803 0.0280608 0.000402101


==> data/mesh1_sTgrad_loc_diff_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.00129031 0.00319603 0.00139847 0.032051 0.00394162 0.003986 0.004017
0.395285 0.000249219 0.00093634 0.000402636 0.0123096 0.00142992 0.00115584 0.000666335
0.279508 5.14178e-05 0.000156062 8.10307e-05 0.00251355 0.000359991 0.0002733 0.000116512
0.204729 8.96689e-06 7.68182e-05 2.54051e-05 0.00148131 0.000138537 9.51885e-05 2.60896e-05
0.160869 1.854e-06 1.00759e-05 5.37144e-06 0.000326327 3.50725e-05 2.24216e-05 3.82465e-06
0.102757 1.92092e-07 7.74174e-07 1.0139e-06 3.97981e-05 5.384e-06 3.77695e-06 4.34305e-07
0.0720277 2.99841e-08 1.2158e-07 2.18281e-07 8.71933e-06 1.23469e-06 8.16361e-07 7.46295e-08


==> data/mesh1_sTori_diff_k1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.108937 0.0821982 0.477655 0.208847 2.06799 125 17 37 1 1
0.395285 0.0466878 0.0414687 0.292054 0.111893 2.79052 371 39 127 1 1
0.279508 0.0147433 0.0174137 0.140354 0.0517595 3.71467 987 79 375 1 1
0.204729 0.00458587 0.00851129 0.0698339 0.0248775 4.97514 2866 174 1172 1 1
0.160869 0.00194455 0.00392101 0.0333612 0.0119203 6.76308 8379 375 3627 1 1
0.102757 0.000558983 0.00184074 0.0143742 0.00566291 9.32153 24693 783 11172 1 1
0.0720277 0.000145112 0.000839621 0.00558523 0.00262807 12.8226 73386 1648 34221 1 1


==> data/mesh1_sTori_diff_k3.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.0015126 0.00135233 0.00717381 0.00435958 2.06799 318 17 37 3 3
0.395285 0.000489972 0.000358309 0.00326696 0.00112809 2.79052 898 39 127 3 3
0.279508 6.30638e-05 7.21674e-05 0.000502304 0.000238828 3.71467 2290 79 375 3 3
0.204729 1.08537e-05 1.91781e-05 0.000193651 6.98199e-05 4.97514 6428 174 1172 3 3
0.160869 2.40639e-06 4.03579e-06 4.83633e-05 1.48813e-05 6.76308 18258 375 3627 3 3
0.102757 2.5636e-07 8.07717e-07 8.6648e-06 3.11939e-06 9.32153 52518 783 11172 3 3
0.0720277 3.36502e-08 1.82132e-07 1.65277e-06 6.81602e-07 12.8226 153364 1648 34221 3 3


==> data/mesh1_sTori_id_k1.dat <==
MeshSize L2Error H1Error EnergyError CellL2 FaceL2 AltH1 JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.559017 0.0191579 0.0804044 0.151537 0.0661142 0.0419215 0.282281 0.117819 2.06799 125 17 37 5.29412
0.395285 0.00814222 0.0409211 0.0865827 0.0288277 0.0164832 0.139105 0.0687108 2.79052 371 39 127 7.33333
0.279508 0.00243245 0.0175487 0.0395826 0.00854296 0.00591612 0.0593397 0.0333607 3.71467 987 79 375 10.3038
0.204729 0.00106345 0.00897342 0.0199383 0.00306232 0.00254477 0.0275715 0.0203355 4.97514 2866 174 1172 14.2069
0.160869 0.000327228 0.00406297 0.00958854 0.000968504 0.000776096 0.0119589 0.00894519 6.76308 8379 375 3627 20.0267
0.102757 0.000105519 0.00190815 0.00461276 0.000299629 0.000280122 0.00533009 0.00447983 9.32153 24693 783 11172 29.1903
0.0720277 3.45545e-05 0.000876143 0.00219142 9.55408e-05 8.89252e-05 0.00237583 0.00217575 12.8226 73386 1648 34221 42.1517


==> data/mesh1_sTori_id_k3.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.559017 0.000231141 0.00150495 0.00166549 0.00377459 2.06799 318 17 37 3 3
0.395285 4.26992e-05 0.000367858 0.000463589 0.000924669 2.79052 898 39 127 3 3
0.279508 6.6824e-06 7.20062e-05 0.000101217 0.000185017 3.71467 2290 79 375 3 3
0.204729 1.72081e-06 2.17261e-05 3.73903e-05 5.69988e-05 4.97514 6428 174 1172 3 3
0.160869 3.0094e-07 4.50798e-06 9.34117e-06 1.21792e-05 6.76308 18258 375 3627 3 3
0.102757 3.76427e-08 9.06653e-07 1.74821e-06 2.6682e-06 9.32153 52518 783 11172 3 3
0.0720277 6.37207e-09 1.99901e-07 4.33852e-07 5.94637e-07 12.8226 153364 1648 34221 3 3


==> data/mesh1_sTvol_id_k1.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.0216496 1.14741 0.0861256 4.85322 0.138635 0.589883
0.395285 0.00867594 0.459656 0.0464251 2.31111 0.0748981 0.325503
0.279508 0.00239735 0.136889 0.018975 0.984936 0.0342956 0.146109
0.204729 0.000899153 0.0464609 0.00971813 0.443246 0.0188105 0.0698137
0.160869 0.000307499 0.0162576 0.00455539 0.207289 0.00906512 0.0351049
0.102757 9.54797e-05 0.00505085 0.0020758 0.0938072 0.00428316 0.0163505
0.0720277 3.10995e-05 0.00164316 0.000968169 0.0428432 0.00205963 0.00779237


==> data/mesh1_sTvol_id_k3.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.000206708 0.0435988 0.00140658 0.371875 0.00140025 0.0203794
0.395285 4.14776e-05 0.00736621 0.00036449 0.0860049 0.000427047 0.00487954
0.279508 5.83763e-06 0.00100112 7.11859e-05 0.0168084 8.71658e-05 0.000975886
0.204729 1.61034e-06 0.000213844 2.14466e-05 0.0046508 3.38952e-05 0.000279764
0.160869 2.52782e-07 3.27846e-05 4.59458e-06 0.00104993 7.96819e-06 5.98843e-05
0.102757 3.34987e-08 4.50472e-06 9.55238e-07 0.000208135 1.53189e-06 1.29677e-05
0.0720277 5.55227e-09 6.827e-07 2.0967e-07 4.55288e-05 3.6954e-07 2.82885e-06


==> data/mesh2_hfk0.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.353553 0.24263 0.190653 0.752316 0.480008 1.41421 40 16 24 0 0
0.515388 0.090721 0.307494 0.5649 0.264912 2.94505 83 20 63 0 0
0.615554 0.10226 0.320091 0.406663 0.219698 5.62915 175 23 152 0 0
0.447432 0.15148 0.330368 0.316927 0.283557 11.1327 371 24 347 0 0
0.690689 0.476277 0.579833 0.283451 0.708 29.0375 644 15 629 0 0
0.538156 0.446843 0.52527 0.203469 0.72145 52.5645 1388 17 1371 0 0
0.478687 0.66042 0.691652 0.166458 0.832835 95.967 3597 20 3577 0 0
0.435376 0.773887 0.789004 0.111184 0.88687 184.131 8380 22 8358 0 0


==> data/mesh2_hfk1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.353553 0.0108333 0.0577718 0.0871295 0.118466 1.41421 96 16 24 1 1
0.515388 0.0111773 0.0686195 0.0834696 0.0547904 2.94505 186 20 63 1 1
0.615554 0.0156219 0.0649602 0.06761 0.0435499 5.62915 373 23 152 1 1
0.447432 0.00917167 0.0542085 0.0457277 0.0327466 11.1327 766 24 347 1 1
0.690689 0.0359328 0.103271 0.077751 0.152523 29.0375 1303 15 629 1 1
0.538156 0.0296303 0.091849 0.0597071 0.177857 52.5645 2793 17 1371 1 1
0.478687 0.0251102 0.076533 0.0384138 0.224509 95.967 7214 20 3577 1 1
0.435376 0.0324152 0.0825963 0.0417407 0.306423 184.131 16782 22 8358 1 1


==> data/mesh2_htk0.dat <==
MeshSize L2Error H1Error EnergyError CellL2 FaceL2 AltH1 JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.366413 0.190653 0.60379 0.382264 0.0189038 1.00947 0.973146 1.41421 40 16 24 4
0.515388 0.380664 0.318577 0.598375 0.3874 0.158482 1.02253 1.22302 2.94505 83 20 63 7.9
0.615554 0.319895 0.324257 0.570224 0.326255 0.157056 0.800049 1.18153 5.62915 175 23 152 16
0.447432 0.335922 0.320844 0.572669 0.340732 0.214913 0.844937 1.19056 11.1327 371 24 347 34.25
0.690689 0.613809 0.444116 0.780909 0.635074 0.44768 1.07901 1.91752 29.0375 644 15 629 100.933
0.538156 0.43401 0.381129 0.663277 0.445187 0.30669 0.852281 1.44537 52.5645 1388 17 1371 191.412
0.478687 0.399331 0.376767 0.647759 0.408441 0.30562 0.767569 1.29111 95.967 3597 20 3577 408.9
0.435376 0.380338 0.341072 0.633598 0.389599 0.306376 0.717298 1.38557 184.131 8380 22 8358 852.909


==> data/mesh2_htk1.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalEdges EdgeDegree CellDegree
0.353553 0.0131409 0.0633882 0.104163 0.146132 1.41421 96 16 24 1 1
0.515388 0.0145087 0.0735777 0.106976 0.122216 2.94505 186 20 63 1 1
0.615554 0.024756 0.0734849 0.165254 0.14835 5.62915 373 23 152 1 1
0.447432 0.0135112 0.0602934 0.0992724 0.120469 11.1327 766 24 347 1 1
0.690689 0.0432299 0.104841 0.217475 0.204333 29.0375 1303 15 629 1 1
0.538156 0.0350145 0.0897098 0.203677 0.182397 52.5645 2793 17 1371 1 1
0.478687 0.0201933 0.0663949 0.143823 0.158616 95.967 7214 20 3577 1 1
0.435376 0.0209899 0.0641963 0.13628 0.149963 184.131 16782 22 8358 1 1


==> data/normtest_ori_hf_k1.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.0162027 0.0297274 0.0765614 0.128957 0.0981288 0.0993306
0.395285 0.0060137 0.0086923 0.0367914 0.0438013 0.0478778 0.0453582
0.279508 0.00159566 0.0016799 0.0159644 0.0125484 0.0194213 0.015878
0.204729 0.000626608 0.0003398 0.00814217 0.00369561 0.00961195 0.00621663
0.160869 0.000195727 6.82823e-05 0.00375682 0.00106137 0.00408607 0.00252691
0.102757 6.17475e-05 1.71722e-05 0.00180033 0.00035542 0.0017984 0.00126011


==> data/normtest_ori_hf_k3.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.00018811 0.000600149 0.0013585 0.00512734 0.00123222 0.00246412
0.395285 3.33643e-05 7.5766e-05 0.000319017 0.000876546 0.000330804 0.000497049
0.279508 4.41671e-06 6.70221e-06 6.1672e-05 0.000116035 6.14592e-05 7.84818e-05
0.204729 9.95656e-07 8.8809e-07 1.77214e-05 1.98472e-05 1.79763e-05 1.75286e-05
0.160869 1.48307e-07 8.02432e-08 3.70877e-06 2.69935e-06 3.81219e-06 2.95178e-06
0.102757 2.00764e-08 6.934e-09 7.8381e-07 3.47814e-07 7.23729e-07 5.11523e-07


==> data/normtest_ori_ht_k1.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.0191579 0.0661142 0.0804044 0.282281 0.117819 0.151537
0.395285 0.00814222 0.0288277 0.0409211 0.139105 0.0687108 0.0865827
0.279508 0.00243245 0.00854296 0.0175487 0.0593397 0.0333607 0.0395826
0.204729 0.00106345 0.00306232 0.00897342 0.0275715 0.0203355 0.0199383
0.160869 0.000327228 0.000968504 0.00406297 0.0119589 0.00894519 0.00958854
0.102757 0.000105519 0.000299629 0.00190815 0.00533009 0.00447983 0.00461276


==> data/normtest_ori_ht_k3.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.000231141 0.00137086 0.00150495 0.0116124 0.00166549 0.00377459
0.395285 4.26992e-05 0.000246246 0.000367858 0.00282478 0.000463589 0.000924669
0.279508 6.6824e-06 3.21979e-05 7.20062e-05 0.000543488 0.000101217 0.000185017
0.204729 1.72081e-06 7.65639e-06 2.17261e-05 0.000158619 3.73903e-05 5.69988e-05
0.160869 3.0094e-07 1.09501e-06 4.50798e-06 3.27518e-05 9.34117e-06 1.21792e-05
0.102757 3.76427e-08 1.58041e-07 9.06653e-07 6.89559e-06 1.74821e-06 2.6682e-06


==> data/normtest_vol_hf_k1.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0168154 1.14629 0.0797063 4.84338 0.108672 0.586173 0.0279337
0.395285 0.00564735 0.458323 0.0393183 2.30371 0.0480073 0.322888 0.00842923
0.279508 0.00146751 0.136525 0.0165627 0.982127 0.0187858 0.144567 0.0018691
0.204729 0.000553507 0.046254 0.00848741 0.441988 0.00898847 0.0689461 0.000531349
0.160869 0.000175349 0.0161693 0.00395311 0.206477 0.00368203 0.0346799 0.000165078
0.102757 5.71972e-05 0.00502595 0.00186408 0.0935143 0.00165798 0.0161173 4.96188e-05


==> data/normtest_vol_hf_k3.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.00017545 0.043599 0.00130912 0.371978 0.00106883 0.0203612
0.395285 3.05827e-05 0.00736493 0.000320951 0.0860288 0.000291124 0.00487162
0.279508 3.9085e-06 0.00100083 6.2034e-05 0.0168124 5.37066e-05 0.000973427
0.204729 8.89991e-07 0.000213792 1.82047e-05 0.00465403 1.53498e-05 0.000278739
0.160869 1.26479e-07 3.27738e-05 3.90969e-06 0.00105095 3.04653e-06 5.96031e-05
0.102757 1.69818e-08 4.50139e-06 8.24814e-07 0.000208304 5.55985e-07 1.29003e-05


==> data/normtest_vol_ht_k1.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0216496 1.14741 0.0861256 4.85322 0.138635 0.589883 0.0529279
0.395285 0.00867594 0.459656 0.0464251 2.31111 0.0748981 0.325503 0.0202337
0.279508 0.00239735 0.136889 0.018975 0.984936 0.0342956 0.146109 0.00683869
0.204729 0.000899153 0.0464609 0.00971813 0.443246 0.0188105 0.0698137 0.00243473
0.160869 0.000307499 0.0162576 0.00455539 0.207289 0.00906512 0.0351049 0.000839242
0.102757 9.54797e-05 0.00505085 0.0020758 0.0938072 0.00428316 0.0163505 0.000290475


==> data/normtest_vol_ht_k3.dat <==
MeshSize L2Error AltL2 H1Error AltH1 JumpError EnergyError
0.559017 0.000206708 0.0435988 0.00140658 0.371875 0.00140025 0.0203794
0.395285 4.14776e-05 0.00736621 0.00036449 0.0860049 0.000427047 0.00487954
0.279508 5.83763e-06 0.00100112 7.11859e-05 0.0168084 8.71658e-05 0.000975886
0.204729 1.61034e-06 0.000213844 2.14466e-05 0.0046508 3.38952e-05 0.000279764
0.160869 2.52782e-07 3.27846e-05 4.59458e-06 0.00104993 7.96819e-06 5.98843e-05
0.102757 3.34987e-08 4.50472e-06 9.55238e-07 0.000208135 1.53189e-06 1.29677e-05


==> data/testA1.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.0191579 0.0816219 0.151537
0.395285 0.00814222 0.0411025 0.0865827
0.279508 0.00243245 0.0175778 0.0395826
0.204729 0.00106345 0.00897684 0.0199383
0.160869 0.000327228 0.00406341 0.00958854
0.102757 0.000105519 0.00190821 0.00461276
0.0720277 3.45545e-05 0.000876151 0.00219142


==> data/testA2.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.000231141 0.00150547 0.00377459
0.395285 4.26992e-05 0.000367869 0.000924669
0.279508 6.6824e-06 7.20064e-05 0.000185017
0.204729 1.72081e-06 2.17261e-05 5.69988e-05
0.160869 3.0094e-07 4.50798e-06 1.21792e-05
0.102757 3.76427e-08 9.06653e-07 2.6682e-06
   


==> data/testA3.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.0216496 0.0872872 0.133442
0.395285 0.00867594 0.0465865 0.082072
0.279508 0.00239735 0.0190021 0.0361953
0.204729 0.000899153 0.0097213 0.018271
0.160869 0.000307499 0.00455579 0.00961927
0.102757 9.54797e-05 0.00207585 0.0045542
0.0720277 3.10995e-05 0.000968177 0.00220734


==> data/testA4.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.000177413 0.00132179 0.00135433
0.395285 3.32962e-05 0.000329395 0.000355793
0.279508 4.84325e-06 6.72244e-05 8.10108e-05
0.204729 1.13722e-06 1.97969e-05 2.44022e-05
0.160869 1.8504e-07 4.37827e-06 6.05178e-06
0.102757 2.30954e-08 9.10323e-07 1.37213e-06
   


==> data/testA5.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.0968555 0.129682 0.119075
0.395285 0.0582681 0.0727329 0.0694224
0.279508 0.0257468 0.0317492 0.0297912
0.204729 0.0122109 0.0156569 0.0147091
0.160869 0.00639547 0.00797957 0.00782505
0.102757 0.00296195 0.00368612 0.0036713
0.0720277 0.00143407 0.00177423 0.00187163


==> data/testA6.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.000293115 0.00159674 0.00140818
0.395285 5.6363e-05 0.000398381 0.000350977
0.279508 7.01237e-06 7.68109e-05 6.35948e-05
0.204729 1.70226e-06 2.29538e-05 1.91147e-05
0.160869 2.48882e-07 4.84039e-06 4.30735e-06
0.102757 3.61619e-08 1.04808e-06 9.93327e-07
   


==> data/testA7.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.0230713 0.0866786 0.607198
0.395285 0.00882616 0.0462176 0.329761
0.279508 0.00241304 0.0188899 0.14698
0.204729 0.000906737 0.00970425 0.0699836
0.160869 0.000308265 0.00455131 0.0351436
0.102757 9.57175e-05 0.00207478 0.0163584
0.0720277 3.11371e-05 0.000967958 0.00779422


==> data/testA8.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.000207384 0.00141195 0.0206059
0.395285 4.13411e-05 0.000363245 0.00490179
0.279508 5.82542e-06 7.10237e-05 0.000979023
0.204729 1.60845e-06 2.14516e-05 0.00027995
0.160869 2.52791e-07 4.59582e-06 5.99122e-05
0.102757 3.34974e-08 9.55184e-07 1.29697e-05
   


==> data/testB1.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.108937 0.0834688 0.208847
0.395285 0.0466878 0.0416438 0.111893
0.279508 0.0147433 0.0174428 0.0517595
0.204729 0.00458587 0.00851503 0.0248775
0.160869 0.00194455 0.00392148 0.0119203
0.102757 0.000558983 0.0018408 0.00566291
0.0720277 0.000145112 0.00083963 0.00262807


==> data/testB2.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.0015126 0.00135302 0.00435958
0.395285 0.000489972 0.000358318 0.00112809
0.279508 6.30638e-05 7.21676e-05 0.000238828
0.204729 1.08537e-05 1.91781e-05 6.98199e-05
0.160869 2.40639e-06 4.03579e-06 1.48813e-05
0.102757 2.5636e-07 8.07717e-07 3.11939e-06
   


==> data/testB3.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.108164 0.088249 1.88684
0.395285 0.034914 0.0447469 0.972948
0.279508 0.0106209 0.0179562 0.502762
0.204729 0.00387217 0.00877475 0.242607
0.160869 0.00178005 0.0041112 0.135862
0.102757 0.000505968 0.00188704 0.0566636
0.0720277 0.000154314 0.000863836 0.0280608


==> data/testB4.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.00129031 0.00139918 0.003986
0.395285 0.000249219 0.000402644 0.00115584
0.279508 5.14178e-05 8.10309e-05 0.0002733
0.204729 8.96689e-06 2.54051e-05 9.51885e-05
0.160869 1.854e-06 5.37144e-06 2.24216e-05
0.102757 1.92092e-07 1.0139e-06 3.77695e-06
   


==> data/testB5.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.160567 0.143192 0.203921
0.395285 0.0742451 0.081162 0.104918
0.279508 0.0343247 0.0353843 0.0541663
0.204729 0.0161077 0.0182048 0.0259107
0.160869 0.00987827 0.010612 0.0150294
0.102757 0.00357209 0.00422961 0.00654006
0.0720277 0.00178413 0.00214248 0.00330166


==> data/testB6.dat <==
MeshSize L2Error H1Error EnergyError
0.559017 0.00294516 0.00237844 0.00359451
0.395285 0.000472004 0.000612263 0.000840627
0.279508 0.000104328 0.000115036 0.000196018
0.204729 1.95352e-05 3.31121e-05 5.36739e-05
0.160869 5.04174e-06 7.62591e-06 1.3734e-05
0.102757 7.89198e-07 1.70046e-06 3.04926e-06
   


==> data/testC1.dat <==
hThF L2Error H1Error EnergyError
1.41421 0.366413 0.314481 0.60379
2.94505 0.380664 0.341553 0.598375
5.62915 0.319895 0.329878 0.570224
11.1327 0.335922 0.322309 0.572669
29.0375 0.613809 0.444367 0.780909
52.5645 0.43401 0.381202 0.663277
95.967 0.399331 0.376785 0.647759
184.131 0.380338 0.341077 0.633598


==> data/testC2.dat <==
hThF L2Error H1Error EnergyError
1.41421 0.0131409 0.0706637 0.146132
2.94505 0.0145087 0.0739877 0.122216
5.62915 0.024756 0.0735123 0.14835
11.1327 0.0135112 0.0602955 0.120469
29.0375 0.0432299 0.104841 0.204333
52.5645 0.0350145 0.0897098 0.182397
95.967 0.0201933 0.0663949 0.158616
184.131 0.0209899 0.0641963 0.149963


==> data/testC3.dat <==
hThF L2Error H1Error EnergyError
1.41421 0.24263 0.31448 0.480008
2.94505 0.090721 0.3308 0.264912
5.62915 0.10226 0.325469 0.219698
11.1327 0.15148 0.331656 0.283557
29.0375 0.476277 0.579944 0.708
52.5645 0.446843 0.525305 0.72145
95.967 0.66042 0.691655 0.832835
184.131 0.773887 0.789004 0.88687


==> data/testC4.dat <==
hThF L2Error H1Error EnergyError
1.41421 0.0108333 0.0659236 0.118466
2.94505 0.0111773 0.0690742 0.0547904
5.62915 0.0156219 0.0649919 0.0435499
11.1327 0.00917167 0.0542109 0.0327466
29.0375 0.0359328 0.103271 0.152523
52.5645 0.0296303 0.091849 0.177857
95.967 0.0251102 0.076533 0.224509
184.131 0.0324152 0.0825963 0.306423


==> data/testC_hf_k0.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.24263 0.190653 0.480008 0.894659 1.41421 40 16 24 4
0.515388 0.090721 0.307494 0.264912 0.968309 2.94505 83 20 63 7.9
0.615554 0.10226 0.320091 0.219698 0.961417 5.62915 175 23 152 16
0.447432 0.15148 0.330368 0.283557 1.0628 11.1327 371 24 347 34.25
0.690689 0.476277 0.579833 0.708 1.56586 29.0375 644 15 629 100.933
0.538156 0.446843 0.52527 0.72145 1.45411 52.5645 1388 17 1371 191.412
0.478687 0.66042 0.691652 0.832835 1.65549 95.967 3597 20 3577 408.9
0.435376 0.773887 0.789004 0.88687 1.51983 184.131 8380 22 8358 852.909


==> data/testC_hf_k1.dat <==
MeshSize L2Error H1Error EnergyError JumpError hThF DOFs NbCells NbInternalEdges FacesPerCell
0.353553 0.0108333 0.0577718 0.118466 0.103615 1.41421 96 16 24 4
0.515388 0.0111773 0.0686195 0.0547904 0.150035 2.94505 186 20 63 7.9
0.615554 0.0156219 0.0649602 0.0435499 0.175465 5.62915 373 23 152 16
0.447432 0.00917167 0.0542085 0.0327466 0.155412 11.1327 766 24 347 34.25
0.690689 0.0359328 0.103271 0.152523 0.443048 29.0375 1303 15 629 100.933
0.538156 0.0296303 0.091849 0.177857 0.436899 52.5645 2793 17 1371 191.412
0.478687 0.0251102 0.076533 0.224509 0.378144 95.967 7214 20 3577 408.9
0.435376 0.0324152 0.0825963 0.306423 0.575049 184.131 16782 22 8358 852.909


==> data/testD1.dat <==
MeshSize L2Error H1Error EnergyError
0.241412 6.51445e-06 7.82792e-05 0.000214778
0.129713 3.19808e-07 6.83217e-06 1.79781e-05
0.0657364 1.15511e-08 4.71317e-07 1.23994e-06
0.0329799 3.78427e-10 3.03445e-08 8.01894e-08
0.016504 1.2038e-11 1.91791e-09 5.07525e-09


==> data/testD2.dat <==
MeshSize L2Error H1Error EnergyError
0.241412 5.05342e-06 6.79592e-05 0.00105748
0.129713 2.3749e-07 5.71703e-06 8.78842e-05
0.0657364 8.57192e-09 3.92661e-07 5.99589e-06
0.0329799 2.82119e-10 2.53304e-08 3.85682e-07
0.016504 8.99189e-12 1.60201e-09 2.43605e-08


==> data/testDparams.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces FacesPerCell
1.5 0.388927 0.621879 0.257228 0.306567 2.12132 20 2 4 16
1.06066 0.135084 0.320869 0.260054 0.191803 2.56832 279 12 77 20.8333
0.892679 0.0561742 0.172531 0.170845 0.113675 3.64055 2084 41 640 40.5854
0.579601 0.0142444 0.0717912 0.0768145 0.0516841 4.66251 15680 170 5000 67.8588
0.448522 0.00472361 0.0314378 0.0407641 0.0253908 5.97655 115159 706 37445 114.779


==> data/testEparams.dat <==
MeshSize L2Error H1Error JumpError EnergyError hThF DOFs NbCells NbInternalFaces FacesPerCell
1.22474 0.507193 0.772394 0.553446 0.389936 1.73205 12 4 8 10
1.06066 0.362867 0.655685 0.451083 0.496358 2.56832 89 12 77 20.8333
1.13192 0.374156 0.695361 0.513955 0.61583 4.65637 513 20 493 68.5
0.9375 0.24002 0.525225 0.510898 0.468218 7.4702 3552 48 3504 178
0.86207 0.212833 0.500076 0.547372 0.52403 12.5009 24795 103 24692 539.107


==> data/voltest_grad_ht_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0216496 0.044692 0.0861256 0.201031 0.138635 0.133442 0.052928
0.395285 0.00867594 0.0256222 0.0464251 0.117499 0.0748981 0.082072 0.0200557
0.279508 0.00239735 0.00671568 0.018975 0.0446636 0.0342956 0.0361953 0.00680083
0.204729 0.000899153 0.0026431 0.00971813 0.0214368 0.0188105 0.018271 0.00242314
0.160869 0.000307499 0.00101849 0.00455539 0.0110178 0.00906512 0.00961927 0.000838959
0.102757 9.54797e-05 0.000290166 0.0020758 0.00459714 0.00428316 0.0045542 0.000289514
0.0720277 3.10995e-05 9.79322e-05 0.000968169 0.00210177 0.00205963 0.00220734 9.38684e-05


==> data/voltest_grad_ht_k1_l2.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0230713 0.0488515 0.0854888 0.205471 0.13787 0.13684 0.0522907
0.395285 0.00882616 0.0264986 0.0460526 0.120077 0.0739198 0.0832458 0.0199063
0.279508 0.00241304 0.00705415 0.0188624 0.0461592 0.0339522 0.0368019 0.0067767
0.204729 0.000906737 0.00274812 0.00970107 0.0223017 0.0187545 0.0186304 0.00242273
0.160869 0.000308265 0.00105933 0.00455091 0.0114415 0.00905415 0.00979498 0.00083859
0.102757 9.57175e-05 0.000304184 0.00207472 0.00479269 0.0042808 0.00463398 0.000289525
0.0720277 3.11371e-05 0.000101933 0.000967951 0.00218683 0.00205916 0.00224429 9.38693e-05


==> data/voltest_grad_ht_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.000177413 0.00017952 0.00132117 0.00160183 0.00108402 0.00135433 0.000518189
0.395285 3.32962e-05 3.78035e-05 0.000329383 0.000405496 0.000325685 0.000355793 9.51122e-05
0.279508 4.84325e-06 5.84727e-06 6.72242e-05 8.46198e-05 7.20566e-05 8.10108e-05 1.72052e-05
0.204729 1.13722e-06 1.22157e-06 1.97969e-05 2.30589e-05 2.45415e-05 2.44022e-05 3.76322e-06
0.160869 1.8504e-07 2.26921e-07 4.37827e-06 5.44553e-06 6.15884e-06 6.05178e-06 6.57845e-07
0.102757 2.30954e-08 3.31662e-08 9.10323e-07 1.16619e-06 1.1696e-06 1.37213e-06 1.01112e-07
0.0720277 3.77545e-09 5.36412e-09 2.01231e-07 2.54933e-07 2.79943e-07 3.21137e-07 1.64e-08


==> data/voltest_vol_ht_k1.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0216496 1.14741 0.0861256 4.85322 0.138635 0.589883 0.052928
0.395285 0.00867594 0.459656 0.0464251 2.31111 0.0748981 0.325503 0.0200557
0.279508 0.00239735 0.136889 0.018975 0.984936 0.0342956 0.146109 0.00680083
0.204729 0.000899153 0.0464609 0.00971813 0.443246 0.0188105 0.0698137 0.00242314
0.160869 0.000307499 0.0162576 0.00455539 0.207289 0.00906512 0.0351049 0.000838959
0.102757 9.54797e-05 0.00505085 0.0020758 0.0938072 0.00428316 0.0163505 0.000289514
0.0720277 3.10995e-05 0.00164316 0.000968169 0.0428432 0.00205963 0.00779237 9.38684e-05


==> data/voltest_vol_ht_k1_l2.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.0230713 1.19241 0.0854888 4.9945 0.13787 0.607198 0.0522907
0.395285 0.00882616 0.466781 0.0460526 2.32749 0.0739198 0.329761 0.0199063
0.279508 0.00241304 0.137912 0.0188624 0.98785 0.0339522 0.14698 0.0067767
0.204729 0.000906737 0.0465893 0.00970107 0.444555 0.0187545 0.0699836 0.00242273
0.160869 0.000308265 0.0162799 0.00455091 0.207388 0.00905415 0.0351436 0.00083859
0.102757 9.57175e-05 0.00505367 0.00207472 0.0938418 0.0042808 0.0163584 0.000289525
0.0720277 3.11371e-05 0.00164363 0.000967951 0.0428322 0.00205916 0.00779422 9.38693e-05


==> data/voltest_vol_ht_k3.dat <==
MeshSize L2Error CellL2 H1Error AltH1 JumpError EnergyError FaceL2
0.559017 0.000206708 0.0435988 0.00140658 0.371875 0.00140025 0.0203794 0.000714737
0.395285 4.14776e-05 0.00736621 0.00036449 0.0860049 0.000427047 0.00487954 0.000137079
0.279508 5.83763e-06 0.00100112 7.11859e-05 0.0168084 8.71658e-05 0.000975886 2.19962e-05
0.204729 1.61034e-06 0.000213844 2.14466e-05 0.0046508 3.38952e-05 0.000279764 5.10839e-06
0.160869 2.52782e-07 3.27846e-05 4.59458e-06 0.00104993 7.96819e-06 5.98843e-05 8.73964e-07
0.102757 3.34987e-08 4.50472e-06 9.55238e-07 0.000208135 1.53189e-06 1.29677e-05 1.35816e-07
0.0720277 5.55227e-09 6.827e-07 2.0967e-07 4.55288e-05 3.6954e-07 2.82885e-06 2.12422e-08

